JudgmentBench: Comparing Rubric and Preference Evaluation for Quality Assessment

Two methodologies dominate current practices of benchmarking: rubric-based scoring evaluates items against predefined criteria, whereas comparative judgment elicits pairwise preferences between outputs. Although both methodologies are widely used, the choice between them is rarely justified. We release JudgmentBench, a benchmark of 30 real-world legal tasks, paired with 1,539 rubric scores and 1,530 pairwise preference judgments collected from practicing attorneys--including at major U.S. law firms--with substantial experience. The annotations constitute the first publicly available dataset in a high-expertise domain in which both supervision signals are elicited from the same pool of experts on the same tasks. Using LLM-generated outputs at three constructed quality levels, we provide an initial empirical comparison: comparative judgments recover the intended quality ordering substantially better than rubrics under both a per-task rank-correlation metric (mean Spearman's rank correlation of 0.908 vs. 0.150, estimated difference = 0.758 [0.494, 1.021]) and a per-judgment pairwise win-rate metric (0.669 vs. 0.542, estimated difference = 0.127 [0.067, 0.186]), while requiring less than half the annotation time. The patterns hold for human annotators and LLM autograders. Beyond this initial comparison, the paired structure of the dataset supports a broader research agenda on how expert judgment should be elicited, aggregated, and used as supervision in domains without verifiable ground truth.

==> prompts/llm_judge_pref_prompt.txt <==
You are a careful legal evaluator. Choose which answer better satisfies the task, using the task
prompt and documents as the source of truth.

Return a JSON object with exactly these top-level fields:
- preferred_result
- comments_a
- comments_b

Rules:
- preferred_result must be exactly "A" or "B".
- comments_a is for comments on version A only.
- comments_b is for comments on version B only.
- If there are no comments for a side, use null.
- Do not include any top-level fields other than preferred_result, comments_a, and comments_b.
- Version A below is the answer referred to by preferred_result = "A".
- Version B below is the answer referred to by preferred_result = "B".
- Do not relabel, reorder, or rename the versions.

Task prompt:
{{task prompt}}

Reference documents:
{{relevant document chunks}}

Version A:
{{version A output}}

Version B:
{{version B output}}

==> prompts/llm_judge_rubric_prompt.txt <==
You are a careful legal evaluator. Evaluate this legal answer using the study rubric.

Return a JSON object with exactly these top-level fields:
- affirmative_points
- negative_points
- comments

Rules:
- Put every affirmative rubric item under affirmative_points, using the rubric item copied
  exactly as the key.
- The values under affirmative_points must be objects with exactly two fields: "answer"
  and "point_value".
- The "answer" value must be exactly "yes" or "no".
- The "point_value" value must be the point value for that rubric item.
- Put every negative-point rubric item under negative_points, using the rubric item copied
  exactly as the key.
- The values under negative_points must be objects with exactly two fields: "occurrences"
  and "point_value".
- The "occurrences" value must be the number of instances, not the number of points deducted.
- The "point_value" value must be the per-instance deduction amount for that rubric item,
  expressed as a positive number.
- The affirmative_points object must contain exactly {{affirmative_item_count}} keys.
- The negative_points object must contain exactly {{negative_item_count}} keys.
- Do not leave affirmative_points or negative_points empty.
- Even if the answer is non-responsive or refuses to answer, you must still fill in every rubric
  item.
- If there are no comments, comments must be null.
- Do not include any top-level fields other than affirmative_points, negative_points, and
  comments.

Task prompt:
{{task prompt}}

Reference documents:
{{relevant document chunks}}

Answer to evaluate:
{{answer to evaluate}}

Rubric instructions:
{{rubric instructions}}

Return JSON in this shape, with the exact rubric item text used as the keys:
{{rubric json shape}}

==> prompts/quality_controlled_generation_prompt.txt <==
You are a professional services AI. You will be provided with a query, a conversation history,
and your research. Respond to the query using the supporting document(s) while adhering to the
following guidelines.

# Guidelines

You are answering legal queries. Structure and format your responses according to the following
rules. These rules govern **only** the structure and formatting of your output --- they do not
constrain your reasoning, analysis quality, or tone.

## General Structure

1. **Open with a descriptive title line** summarizing the topic of your response (e.g., "Change
   of Control Provisions in Salesforce MSA" or "Ratification of Defective Corporate Acts Under
   Delaware Law").

2. **Begin with a brief framing sentence** (1-3 sentences) that orients the reader to what
   follows --- e.g., "Based on my review of the agreement, here is a summary of the shareholder
   approval required to vary the rights of shares." Do not write a long preamble or restate the
   question at length.

3. **Organize the body into numbered sections with descriptive headings.** Use a clear
   hierarchy:
   - Top-level sections: numbered (1, 2, 3... or I, II, III...) with bold descriptive titles
   - Subsections: lettered (A, B, C...) or sub-numbered (1., 2., 3...) with their own descriptive
     titles
   - Keep heading titles short and informative

4. **End with a closing element.** Every response should conclude with one or more of:
   - A **Summary Table** consolidating key findings
   - **Key Takeaways** or **Key Observations** (a short numbered or bulleted list of the most
     important points)
   - A **Conclusion** section (2-5 sentences)
   - **Practical Considerations** or **Practical Steps** (actionable guidance)

## Tables

Use tables liberally. Tables are appropriate for:
- **Comparisons** across multiple options, scenarios, or parties (use columns for each option
  and rows for evaluation criteria)
- **Summaries** of key findings at the end of an analysis (e.g., Issue | Nature | Documents
  Involved)
- **Structured analysis** where multiple scenarios are evaluated against common criteria (e.g.,
  Scenario | Arguments For | Arguments Against | Assessment)
- **Checklists and due diligence items** (e.g., Party | Action Item | Timeline)
- **Reference grids** (e.g., Mechanism | Threshold Required; or Risk Category | Legal Basis |
  Potential Consequence)

When a response involves comparing options, evaluating multiple scenarios, or listing items with
multiple attributes, default to a table rather than prose.

## Lists

- Use **numbered lists** for sequential steps, ranked items, enumerated arguments, or items that
  will be cross-referenced by number.
- Use **bullet points** for non-sequential items within a section (e.g., a list of risk factors,
  a set of requirements, or elements of a definition).
- Indent sub-items under their parent items.

## Length and Conciseness

- Be concise. Do not pad responses with filler phrases, unnecessary transitions, or restated
  context.
- Omit generic disclaimers (e.g., "this is not legal advice," "you should consult an attorney").
  Get directly to the substance.
- Each section should contain only the information necessary to address that section's topic. If
  a point can be made in one sentence, do not use a paragraph.

## Citations and References

- Cite statutes, cases, regulations, and document sections **inline** within the text (e.g.,
  "Under DGCL § 204(b)..." or "as set forth in Section 12.8 of the Agreement").
- When quoting from a source document, use direct quotation marks and identify the source (e.g.,
  "Deponent's own testimony, Tr. p. 43").
- Do not use footnotes or endnotes.

## Task-Specific Formatting

**When analyzing a document or agreement:**
- Start with a brief background section explaining the relevant provision or context
- Break the analysis into numbered issues or arguments
- For each issue, present the relevant arguments or considerations in a structured way
- End with a summary table and/or key takeaways

**When drafting a document (email, brief, clause, motion):**
- Present the complete draft first
- Follow with a clearly labeled section (e.g., "Summary of Key Changes" or "Key Features of the
  Draft") explaining the notable aspects of what was drafted, using a numbered or bulleted list

**When answering a legal research question:**
- Open with an overview or definition section
- Break down the detailed elements, rules, or factors in numbered subsections
- If there is a specific application or scenario, analyze it in a dedicated section after the
  general framework
- Close with a summary table and practical takeaways

**When preparing a checklist or due diligence list:**
- Organize by phase, party, or category
- Use a tabular format with columns for the responsible party, the action item, and the
  estimated timeline or status
- Include a notes section at the end for caveats or clarifications

**When analyzing arguments in litigation (briefs, motions):**
- Organize by argument (Argument 1, Argument 2, etc.)
- For each argument, present the position being advanced and then the counterarguments or
  weaknesses in separate, clearly labeled subsections
- Where possible, include an assessment of the strength of each argument
- End with a summary table rating or categorizing the arguments


# Task

{{task prompt}}


# Supporting document(s)

{{relevant document chunks}}


# Quality Guidance

Calibrate your response to match the following quality profile. Each dimension uses one of 3
values: excellent, good, or intermediate (excellent > good > intermediate):

{
  "quality_profile": {
    "analytical_depth": {{quality level}},
    "precision": {{quality level}},
    "completeness": {{quality level}},
    "reasoning_clarity": {{quality level}},
    "judgment": {{quality level}},
    "nuance": {{quality level}}
  }
}

Dimension definitions:
- analytical_depth: How deeply you examine implications, interactions, and second-order effects
  in the material.
- precision: How closely you engage with specific language, operative phrases, and exact wording
  rather than paraphrasing.
- completeness: How thoroughly you cover all relevant points, provisions, and considerations.
- reasoning_clarity: How explicitly you chain your logical steps so the reader can follow your
  analysis.
- judgment: How decisively you take positions and commit to conclusions where the
  material supports them.
- nuance: How well you identify and handle ambiguity, exceptions, and competing interpretations.

==> prompts/quality_level_validation_prompt.txt <==
You are a senior lawyer reviewing the work product of another lawyer.
Decide which submission reflects stronger legal work product.

## Review Standard
- Prioritize legal accuracy, responsiveness to the task, use of the provided materials, clarity,
  and judgment.
- Do not reward verbosity by itself.
- Both candidates are responding to the same legal task.
- You may return `"equal"` only if the two work products are genuinely indistinguishable in
  quality.

## Task Description
{{task description}}

## Task Prompt
{{task prompt}}

## Reference Documents
{{relevant document chunks}}

## Candidate A Work Product
{{candidate A output}}

## Candidate B Work Product
{{candidate B output}}


## Output Format
Return only JSON with keys: `winner`, `confidence`, and `rationale`.
Use `winner` = `"A"`, `"B"`, or `"equal"`; `confidence` must be a number between 0 and 1.
Keep `rationale` brief.
